Graph Ranking and the Cost of Sybil Defense

Ranking functions such as PageRank assign numeric values (ranks) to nodes of graphs, most notably the web graph. Node rankings are an integral part of Internet search algorithms, since they can be used to order the results of queries. However, these ranking functions are famously subject to attacks by spammers, who modify the web graph in order to give their own pages more rank. We characterize the interplay between rankers and spammers as a game. We define the two critical features of this game, spam resistance and distortion, based on how spammers spam and how rankers protect against spam. We observe that all the ranking functions that are well-studied in the literature, including the original formulation of PageRank, have poor spam resistance, poor distortion, or both. Finally, we study Min-PPR, the form of PageRank used at Google itself, but which has received no (theoretical or empirical) treatment in the literature. We prove that Min-PPR has low distortion and high spam resistance. A secondary benefit is that Min-PPR comes with an explicit cost function on nodes that shows how important they are to the spammer; thus a ranker can focus their spam-detection capacity on these vulnerable nodes. Both Min-PPR and its associated cost function are straightforward to compute.

==> data/avg-85.csv <==
x,y
1,0.000499642759005262
2,0.000512291959791754
3,0.000526528488556772
4,0.000446469789205071
5,0.000575866321898178
6,0.000475731965483540
7,0.000562732248823233
8,0.000522832574920826
9,0.000485880385052291
10,0.000622304339471792
11,0.000518004147755912
12,0.000726458541773605
13,0.000523516712677564
14,0.000609856471131884
15,0.000581896448655709
16,0.000492398733979152
17,0.000557650939167810
18,0.000575174737246505
19,0.000665458940718249
20,0.000566425227785881
21,0.000637424825592049
22,0.000598531510483226
23,0.000595011271857545
24,0.000485751323041345
25,0.000538227181967543
26,0.000562228544411400
27,0.000537710816057870
28,0.000734812046808661
29,0.000549413456806676
30,0.000615255189351535

==> data/avg-95.csv <==
1,0.000619486952847514
2,0.000616382222944837
3,0.000632159853428782
4,0.000559664863517662
5,0.000685289435785087
6,0.000595372958376228
7,0.000656598325268439
8,0.000625729636914649
9,0.000597977299391442
10,0.000697646163648551
11,0.000628009834473607
12,0.00078082253132467
13,0.000622391392374284
14,0.000682804859942584
15,0.00066371511585431
16,0.000599606579884591
17,0.00064727797462417
18,0.000657609457372576
19,0.000709815106759728
20,0.0006499176188632
21,0.000713750248129055
22,0.000667008571901435
23,0.000676103386206442
24,0.000596053776373386
25,0.000632068718481241
26,0.000647319545305471
27,0.000627040920115501
28,0.000766433228415854
29,0.000630860634609955
30,0.000680413582265554


==> data/avg-99.csv <==
1,0.000725984313643688
2,0.00068564890597374
3,0.000710712272033163
4,0.00065350602345945
5,0.000772035916724402
6,0.000683311353079094
7,0.000737436297659912
8,0.000720502266022361
9,0.000688525548578176
10,0.000774984462690596
11,0.000709921041413502
12,0.000868647844658686
13,0.00069768539881118
14,0.000728091266705602
15,0.000747769802621945
16,0.00069874791164607
17,0.000722794067106013
18,0.000730619294691361
19,0.000763161652609953
20,0.000731121682335017
21,0.000788354729346514
22,0.000730530443895078
23,0.000742416697856674
24,0.000686925854516614
25,0.000711840003200728
26,0.000726202322572576
27,0.000709871209194276
28,0.000800117655033905
29,0.000697443135523931
30,0.000754368125372385


==> data/avg-999.csv <==
1,0.00112628130025637
2,0.000822778038316907
3,0.000951145057990586
4,0.000922941507894531
5,0.00107726313196675
6,0.000917306645267921
7,0.00103463915316036
8,0.00105215285257087
9,0.000965586894845609
10,0.00108983977772814
11,0.000954119937471789
12,0.00127875810418872
13,0.00097256971802578
14,0.000892727888256766
15,0.0010774131742891
16,0.00104420322186215
17,0.000970351281278494
18,0.000983054766236563
19,0.000998851591847864
20,0.00103728020163104
21,0.0011095132359564
22,0.000971376213202956
23,0.0010041301025948
24,0.000969475120377782
25,0.000997643702808409
26,0.00100856658527669
27,0.00100654576859557
28,0.00101216329332274
29,0.000935923609272897
30,0.00107023132067407


==> data/dec-avg-85-trust.csv <==
1,91.4
2,146.2
3,215.5
4,269.8
5,308
6,338.7
7,390.8
8,426
9,439.6
10,541
11,0


==> data/dec-avg-85.csv <==
1,53.2
2,42.5
3,54.3
4,44.7
5,32.9
6,28.6
7,32.5
8,22.3
9,21.1
10,11.9
11,0


==> data/dec-avg-99-trust.csv <==
1,92.89
2,143.98
3,209.59
4,265.99
5,315.62
6,334.71
7,402.33
8,430.93
9,441.98
10,528.98
11,0


==> data/dec-avg-99.csv <==
1,53.48
2,41.07
3,52.18
4,44.35
5,33.33
6,28.44
7,32.41
8,25.69
9,20.65
10,12.4
11,0


==> data/dec-med-85-trust.csv <==
1,91.4
2,146.2
3,215.5
4,269.8
5,308
6,338.7
7,390.8
8,426
9,439.6
10,541
11,0


==> data/dec-med-85.csv <==
1,54.2
2,41.7
3,55
4,46.1
5,32.5
6,29.2
7,32.7
8,20.6
9,21.5
10,10.4
11,0


==> data/dec-med-99-trust.csv <==
1,94.25
2,141.12
3,211.54
4,262.51
5,315.71
6,336.54
7,395.53
8,436.28
9,439.1
10,534.42
11,0


==> data/dec-med-99.csv <==
1,53.29
2,38.87
3,55.08
4,46.29
5,32.28
6,28.47
7,32.96
8,24.45
9,21.02
10,11.3
11,0


==> data/dec-min-85-trust.csv <==
1,92.4
2,145.6
3,212.4
4,280.5
5,321.2
6,335.3
7,379.8
8,419.3
9,447.7
10,532.7
11,0


==> data/dec-min-85.csv <==
1,52.8
2,42.5
3,51.1
4,46.2
5,30.3
6,29.5
7,30.2
8,27.6
9,19.9
10,13.9
11,0


==> data/dec-min-99-trust.csv <==
1,94.57
2,141.2
3,210.42
4,273.74
5,320.91
6,327.75
7,393.1
8,436.62
9,445.22
10,523.46
11,0


==> data/dec-min-99.csv <==
1,53.09
2,40.49
3,49.78
4,47.07
5,31.19
6,29.94
7,29.8
8,29.2
9,19.49
10,13.97
11,0


==> data/dec-pr-85-trust.csv <==
1,92
2,132
3,205
4,260
5,352
6,355
7,403
8,401
9,474
10,493
11,0


==> data/dec-pr-85.csv <==
1,55
2,42
3,35
4,35
5,30
6,27
7,30
8,28
9,37
10,25
11,0


==> data/dec-pr-99-trust.csv <==
1,93
2,133
3,199
4,270
5,346
6,337
7,399
8,414
9,476
10,500
11,0


==> data/dec-pr-99.csv <==
1,55
2,40
3,36
4,38
5,27
6,31
7,31
8,24
9,40
10,22
11,0


==> data/dist-avg-85.csv <==
1,4897.57246705
2,22376.72177396
3,13131.42873892
4,7413.76740176
5,19862.73262481
6,18296.42364285
7,13512.95925548
8,10224.62111519
9,9644.63296368
10,6834.23232071
11,9782.78289824
12,8768.86388265
13,5527.49239671
14,13317.14233977
15,8040.58864273
16,6706.46322786
17,7958.33464549
18,6346.86913814
19,8403.85514124
20,8180.23765435
21,8229.55136217
22,6372.11896166
23,6498.72997631
24,19410.2186
25,6858.2957866
26,5303.6930875
27,12504.24348858
28,7882.90954251
29,7308.62506233
30,5670.02922367


==> data/dist-avg-99.csv <==
1,2393.14738122
2,11497.95124267
3,6029.97900927
4,3495.70031088
5,9007.34735751
6,8770.69646882
7,6320.64138694
8,4713.46636786
9,4707.87908346
10,3120.99288413
11,4543.26863233
12,3954.37643772
13,2591.9838556
14,5199.16727395
15,3670.64661543
16,3146.86710057
17,3659.56095194
18,3047.6958836
19,4087.37367744
20,3917.27923985
21,3919.89303366
22,2932.49872367
23,3018.25573724
24,10106.74129878
25,3284.54471169
26,2589.50735095
27,5927.67963972
28,3669.65444175
29,3430.53412595
30,2666.9316736


==> data/dist-med-85.csv <==
1,4897.57246705
2,22376.72177396
3,191.32641551
4,175.60703233
5,155.03886508
6,153.7992278
7,147.93416427
8,153.50770854
9,149.19297775
10,154.96438853
11,148.17391319
12,149.45949042
13,152.8237422
14,150.94221577
15,151.91327251
16,147.07305559
17,146.26121496
18,148.16082772
19,149.77669301
20,149.42285316
21,148.05798765
22,151.40514267
23,148.01138415
24,150.7132337
25,147.75185024
26,149.9936291
27,150.12175426
28,145.08082488
29,148.72415331
30,153.12858838


==> data/dist-med-99.csv <==
1,2393.14738122
2,11497.95124267
3,85.18121647
4,81.47419421
5,75.87020622
6,74.91335774
7,74.23968266
8,75.53766843
9,74.89770192
10,76.66603019
11,74.88659538
12,75.25856005
13,75.77656136
14,75.64343197
15,76.06913618
16,74.79895707
17,75.17659318
18,74.88053393
19,75.51290533
20,75.34402701
21,75.16468976
22,76.11931787
23,74.868543
24,75.93068793
25,75.39333927
26,75.36184024
27,75.53386046
28,74.34949439
29,75.63153896
30,76.60400559


==> data/dist-min-85.csv <==
1,4897.57246705
2,151.15348269
3,143.31469188
4,142.38993822
5,133.01216346
6,131.27434593
7,122.16121377
8,122.92261978
9,109.94439532
10,115.78372788
11,112.41286254
12,117.9824453
13,109.70033783
14,117.0860715
15,122.56333978
16,106.30788245
17,103.48505554
18,100.92330772
19,115.78991848
20,108.69623588
21,125.32281857
22,105.6728689
23,101.48555621
24,110.65420331
25,96.07905227
26,106.85365627
27,100.84828131
28,96.65626475
29,96.53613771
30,101.41005356


==> data/dist-min-99.csv <==
1,2393.14738122
2,72.13898207
3,69.48887807
4,70.46822645
5,67.78567916
6,65.72141874
7,65.02050203
8,64.19993355
9,60.3021904
10,60.44405839
11,61.54850724
12,61.73819678
13,58.82324263
14,60.88260121
15,63.04268786
16,58.92177095
17,59.50894876
18,55.69511958
19,61.30555842
20,58.90399162
21,62.91736406
22,58.6966862
23,57.39966916
24,60.14270801
25,56.70774144
26,59.20420555
27,56.93878041
28,54.35791621
29,55.88395071
30,57.77707598


==> data/dist-pr-85.csv <==
1,31059.25100659
2,31059.25100659
3,31059.25100659
4,31059.25100659
5,31059.25100659
6,31059.25100659
7,31059.25100659
8,31059.25100659
9,31059.25100659
10,31059.25100659
11,31059.25100659
12,31059.25100659
13,31059.25100659
14,31059.25100659
15,31059.25100659
16,31059.25100659
17,31059.25100659
18,31059.25100659
19,31059.25100659
20,31059.25100659
21,31059.25100659
22,31059.25100659
23,31059.25100659
24,31059.25100659
25,31059.25100659
26,31059.25100659
27,31059.25100659
28,31059.25100659
29,31059.25100659
30,31059.25100659


==> data/dist-pr-99.csv <==
1,15480.62194748
2,15480.62194748
3,15480.62194748
4,15480.62194748
5,15480.62194748
6,15480.62194748
7,15480.62194748
8,15480.62194748
9,15480.62194748
10,15480.62194748
11,15480.62194748
12,15480.62194748
13,15480.62194748
14,15480.62194748
15,15480.62194748
16,15480.62194748
17,15480.62194748
18,15480.62194748
19,15480.62194748
20,15480.62194748
21,15480.62194748
22,15480.62194748
23,15480.62194748
24,15480.62194748
25,15480.62194748
26,15480.62194748
27,15480.62194748
28,15480.62194748
29,15480.62194748
30,15480.62194748


==> data/med-85.csv <==
x,y
1,0.000499642759005270
2,0.000512291959791752
3,0.000548020611184318
4,0.000561366187029272
5,0.000568970639130883
6,0.000562749958950267
7,0.000564836744883024
8,0.000573624452669608
9,0.000562821919841257
10,0.000548337533242234
11,0.000563760467252105
12,0.000561420434222526
13,0.000557307733964337
14,0.000563700643986734
15,0.000558805091962268
16,0.000561116982925932
17,0.000559711047770143
18,0.000559465243660871
19,0.000564968123581224
20,0.000559448325965094
21,0.000560051302710373
22,0.000564546833276495
23,0.000560621908979434
24,0.000564782513092230
25,0.000554519525828770
26,0.000561989095156724
27,0.000567299945240705
28,0.000562530937427772
29,0.000559460760199875
30,0.000559346473504500

==> data/med-95.csv <==
1,0.000619486952847522
2,0.000616382222944827
3,0.00062241383177673
4,0.000630402844131183
5,0.00063646062782171
6,0.000633913417264086
7,0.000634269035407901
8,0.000639574782610846
9,0.000632205880241614
10,0.000623793293378163
11,0.000633613558529989
12,0.000632216785683601
13,0.000628724843547668
14,0.00063329181907125
15,0.000628927371042452
16,0.000632466974397214
17,0.000630664429725904
18,0.000630234782102868
19,0.000634223206070816
20,0.000630270162499454
21,0.000630071639843345
22,0.000632484543669399
23,0.000631675842856813
24,0.000633391859546861
25,0.000626867544560465
26,0.000631859715010752
27,0.00063482239741572
28,0.000632845542731864
29,0.00063130021741978
30,0.000629001878576155


==> data/med-99.csv <==
1,0.000725984313643714
2,0.000685648905973734
3,0.000686346987502895
4,0.000695606469612016
5,0.000696073947314947
6,0.000694596831791922
7,0.00069380075106545
8,0.000697777001371379
9,0.00069332496563828
10,0.000689114247397796
11,0.000694829953016759
12,0.000694321579136214
13,0.000690148027460786
14,0.000694573357691452
15,0.000691030365060725
16,0.000694426146392609
17,0.000691917443041865
18,0.00069243802896613
19,0.000694898081842472
20,0.000691121704727094
21,0.000690063433103118
22,0.000691703319882674
23,0.0006926671306554
24,0.000693093562220666
25,0.000687777894749399
26,0.000692295036570351
27,0.000693663712360741
28,0.000693625148950091
29,0.000693158185366289
30,0.000688750821889874


==> data/med-999.csv <==
1,0.00112628130025636
2,0.000822778038316918
3,0.000866951198397167
4,0.000898974973583847
5,0.000870213759235637
6,0.000868938542278507
7,0.000861724044863499
8,0.00087082790813605
9,0.000870286511402488
10,0.000872188192549269
11,0.000874080499874572
12,0.000871559349361299
13,0.000861190315386104
14,0.000870128509058849
15,0.000870659775870608
16,0.000869171096218515
17,0.000860483043130237
18,0.000864713130271555
19,0.000869445628126547
20,0.000859997840407548
21,0.000858294786847744
22,0.000857444924284588
23,0.000865813016719729
24,0.000861583049703866
25,0.00085233351873999
26,0.000860904937407412
27,0.000862639818069049
28,0.000864950187249755
29,0.000866670993926176
30,0.000854440682057554


==> data/min-85.csv <==
1,0.000499642759005270
2,0.000626882433368723
3,0.000672196451673543
4,0.000648163073583826
5,0.000695737020667357
6,0.000688573112352294
7,0.000714354634674783
8,0.000734501324629574
9,0.000783404502540043
10,0.000781661088580554
11,0.000799390683544535
12,0.000766721523688186
13,0.000821249772820661
14,0.000773361112078726
15,0.000773936507314358
16,0.000857207557539965
17,0.000826048876729035
18,0.000843688078002788
19,0.000818912770390865
20,0.000851766992004582
21,0.000785962737730867
22,0.000836977448522717
23,0.000928476161485390
24,0.000874446358153980
25,0.000870067406370363
26,0.000889367231639918
27,0.000872446024648966
28,0.000898818826601535
29,0.000882409348523503
30,0.000846565719367046

==> data/min-95.csv <==
1,0.000619486952847522
2,0.000678332558529663
3,0.000713982629310656
4,0.000696147100693052
5,0.000729577319655834
6,0.000729863519993116
7,0.000748372490875021
8,0.000760621609047904
9,0.000800042448131804
10,0.000788127337923321
11,0.000813070107656628
12,0.000786050394553857
13,0.000830575995592399
14,0.000799699494954874
15,0.000792652595159366
16,0.000852462382067746
17,0.000830176583755855
18,0.0008439852651458
19,0.000823081182329889
20,0.000854231711338603
21,0.000804327705313576
22,0.00084205664876078
23,0.000909747818624941
24,0.000870464718871612
25,0.000871128257042505
26,0.000875754984985273
27,0.000870593139498588
28,0.000885113100225353
29,0.000873836962526772
30,0.000845251534373416


==> data/min-99.csv <==
1,0.000725984313643714
2,0.000723790381667882
3,0.000755904339254587
4,0.000738939315908019
5,0.000756598874460528
6,0.000766119081209795
7,0.00077501691966443
8,0.000777623875260516
9,0.000813868067959933
10,0.000804555986158321
11,0.000832486127051773
12,0.000800932192502096
13,0.000843098748344985
14,0.000821815585601128
15,0.000805819450112621
16,0.000847471363102739
17,0.000835390441496896
18,0.000844976715781127
19,0.000829934688688596
20,0.000853762952079357
21,0.000814390353411006
22,0.000844148187913509
23,0.000894336563871145
24,0.000864199240517744
25,0.000873003696505098
26,0.000863687605438072
27,0.000864488466988089
28,0.00088436600956314
29,0.000867001419113701
30,0.000853921987593972


==> data/min-999.csv <==
1,0.00112628130025636
2,0.000870147629729914
3,0.000938594486276322
4,0.000895861668414127
5,0.000887656139867805
6,0.000902714681074137
7,0.000899347629586835
8,0.000879004402852852
9,0.000935475954075689
10,0.000946674806021593
11,0.000978531460479659
12,0.000961378036323598
13,0.000936796802881948
14,0.000929430361349312
15,0.000922883765266588
16,0.000953874590231365
17,0.000946180539800913
18,0.000978391598159649
19,0.000953079233561655
20,0.000958580017472422
21,0.000929096909839613
22,0.000964975478457042
23,0.000964214957182503
24,0.000969886038989995
25,0.00101815363978648
26,0.000978943723264644
27,0.000956188264776153
28,0.000976836788556251
29,0.000999694563261318
30,0.000979837450717426


==> data/pr-85.csv <==
x,y
1,0.00214839921176306
2,0.00214839921176306
3,0.00214839921176306
4,0.00214839921176306
5,0.00214839921176306
6,0.00214839921176306
7,0.00214839921176306
8,0.00214839921176306
9,0.00214839921176306
10,0.00214839921176306
11,0.00214839921176306
12,0.00214839921176306
13,0.00214839921176306
14,0.00214839921176306
15,0.00214839921176306
16,0.00214839921176306
17,0.00214839921176306
18,0.00214839921176306
19,0.00214839921176306
20,0.00214839921176306
21,0.00214839921176306
22,0.00214839921176306
23,0.00214839921176306
24,0.00214839921176306
25,0.00214839921176306
26,0.00214839921176306
27,0.00214839921176306
28,0.00214839921176306
29,0.00214839921176306
30,0.00214839921176306

==> data/pr-99.csv <==
1,0.00189953079858172
2,0.00189953079858172
3,0.00189953079858172
4,0.00189953079858172
5,0.00189953079858172
6,0.00189953079858172
7,0.00189953079858172
8,0.00189953079858172
9,0.00189953079858172
10,0.00189953079858172
11,0.00189953079858172
12,0.00189953079858172
13,0.00189953079858172
14,0.00189953079858172
15,0.00189953079858172
16,0.00189953079858172
17,0.00189953079858172
18,0.00189953079858172
19,0.00189953079858172
20,0.00189953079858172
21,0.00189953079858172
22,0.00189953079858172
23,0.00189953079858172
24,0.00189953079858172
25,0.00189953079858172
26,0.00189953079858172
27,0.00189953079858172
28,0.00189953079858172
29,0.00189953079858172
30,0.00189953079858172


==> data/spam-min-85.csv <==
1,0.00049964275900527,0.00088420207347642
2,0.000626882433368723,0.000193110578653434
3,0.000672196451673543,0.000216351056334832
4,0.000648163073583826,0.000206696496822657
5,0.000695737020667357,0.000228491868236653
6,0.000688573112352294,0.000269806572293306
7,0.000714354634674783,0.00022708367302666
8,0.000734501324629574,0.000218997156515586
9,0.000783404502540043,0.000233468593251207
10,0.000781661088580554,0.000351784991457428
11,0.000799390683544535,0.00022702959615862
12,0.000766721523688186,0.000253333884654057
13,0.000821249772820661,0.000227881732443256
14,0.000773361112078726,0.000223990512100708
15,0.000773936507314358,0.000241166283789394
16,0.000857207557539965,0.000221472921940287
17,0.000826048876729035,0.000213249528187395
18,0.000843688078002788,0.000236897378254379
19,0.000818912770390865,0.00023303526582698
20,0.000851766992004582,0.000216270364755935
21,0.000785962737730867,0.000231515134137413
22,0.000836977448522717,0.000211987891288838
23,0.00092847616148539,0.000215185304375399
24,0.00087444635815398,0.000201580715010552
25,0.000870067406370363,0.000178240703206657
26,0.000889367231639918,0.000209634988396837
27,0.000872446024648966,0.000196419707679603
28,0.000898818826601535,0.00024891245817892
29,0.000882409348523503,0.000187709930125826
30,0.000846565719367046,0.00020301462649068


==> data/test.csv <==
1,0.00499643
2,0.00626882


==> data/trusted-avg-85-noself.csv <==
1,0.035501912876
2,0.0331875140901
3,0.0309374229549
4,0.0327708276441
5,0.0343535638936
6,0.0326344032346
7,0.0320456997223
8,0.032139457463
9,0.0323839890476
10,0.0334345036582
11,0.0345959996328
12,0.0330422009233
13,0.0332845305749
14,0.0320318796397
15,0.0329972219855
16,0.0327013008005
17,0.0316769703364
18,0.0330580980656
19,0.0325032691464
20,0.0319057119509
21,0.0322653115068
22,0.0319867025044
23,0.0329846135997
24,0.0327268697557
25,0.0320947423746
26,0.0323538659184
27,0.0328156769365
28,0.0328879803547
29,0.0316482258181
30,0.0329218292822


==> data/trusted-avg-85.csv <==
1,0.26392643820804
2,0.251420399236788
3,0.250473213958928
4,0.253535491415521
5,0.251483260626597
6,0.25195619265782
7,0.2513527399209
8,0.250224163724489
9,0.252804201659942
10,0.25190978151951
11,0.257099217368102
12,0.253375196282768
13,0.254325094277218
14,0.253860367682722
15,0.25120575896378
16,0.253696642506747
17,0.251803555878014
18,0.252756579025627
19,0.252422959026491
20,0.252004403567465
21,0.252690376202732
22,0.25308360681071
23,0.253662748290023
24,0.252191064731509
25,0.252860607653162
26,0.253447781212449
27,0.252104041816413
28,0.25367948845882
29,0.251865524146092
30,0.251392245176106


==> data/trusted-avg-99-noself.csv <==
1,0.0367873593558
2,0.0361978496052
3,0.0348555209198
4,0.0354940153008
5,0.0365282089884
6,0.0358484748065
7,0.035375827485
8,0.035400536521
9,0.0356384914356
10,0.0360787084073
11,0.0366588265516
12,0.0359295660087
13,0.0358107934454
14,0.035410596317
15,0.0360287731171
16,0.0355648832
17,0.0351989238967
18,0.0359394303753
19,0.035532022491
20,0.0353018901935
21,0.0354422019863
22,0.0353066361122
23,0.0357848560054
24,0.0358134777397
25,0.0354091815282
26,0.0355334720427
27,0.0357780846437
28,0.035719421782
29,0.0350114712869
30,0.0359049726333


==> data/trusted-avg-99.csv <==
1,0.133716681707313
2,0.124808637612111
3,0.124964061165624
4,0.127004435767672
5,0.124865419950457
6,0.125804008319386
7,0.124854595413332
8,0.124268209211839
9,0.126322611446026
10,0.125157038305968
11,0.128213895200587
12,0.12648046082054
13,0.126745333735358
14,0.126725618203675
15,0.125175639851638
16,0.126472815264887
17,0.125940659171102
18,0.126242765529209
19,0.125747622836284
20,0.125687279690281
21,0.126429396737268
22,0.126615194970135
23,0.126444707101771
24,0.125598212766122
25,0.126434522481701
26,0.126680068166014
27,0.125497157233986
28,0.126750756448659
29,0.12550666040845
30,0.125450053418715


==> data/trusted-med-85.csv <==
1,0.26392643820804
2,0.251420399236788
3,0.0586661365426721
4,0.0559247892438947
5,0.0467349100339808
6,0.0466161734446578
7,0.0465081039509291
8,0.0466187514206932
9,0.0467260320929814
10,0.0465289603110461
11,0.04684348875061
12,0.0466642528543827
13,0.0466297638091807
14,0.0466745404317982
15,0.0467687684131403
16,0.0467070673324287
17,0.0466702236061647
18,0.0465474046999085
19,0.04661800324807
20,0.0464132367910048
21,0.0465801115296961
22,0.0465099701401435
23,0.0466634488519552
24,0.0466441582269255
25,0.04652797508211
26,0.0465927546114555
27,0.0464992428141865
28,0.0466343416267411
29,0.0466746684808171
30,0.046581981433213


==> data/trusted-med-99.csv <==
1,0.133716681707315
2,0.12480863761211
3,0.0469196161050374
4,0.0448473693260133
5,0.0421946601109602
6,0.0421250895226862
7,0.0420953301411067
8,0.0421501877616299
9,0.0422066860653682
10,0.0421171402646032
11,0.0422175840021788
12,0.0421616671130418
13,0.0421487214397825
14,0.0421697989464603
15,0.0422275881471151
16,0.042181236760442
17,0.0421371898263833
18,0.0421379194580898
19,0.0421423139651215
20,0.042085364682839
21,0.0421434890207082
22,0.0421064790344772
23,0.0421662833937925
24,0.0421574431961648
25,0.0421422179326514
26,0.0421621585157348
27,0.0421134059696117
28,0.0421826009429296
29,0.0421816805927413
30,0.0421483996816277


==> data/trusted-min-85.csv <==
1,0.26392643820804
2,0.0466755161960871
3,0.0466373836421637
4,0.046433641036221
5,0.0463170476050613
6,0.0468172611094171
7,0.0464936842444697
8,0.0459879232535316
9,0.0460818388541687
10,0.0462034196445174
11,0.0461160238744722
12,0.0463159652482849
13,0.0456598772623298
14,0.0463820199582232
15,0.0461752376302271
16,0.0460295763394535
17,0.0460372021507547
18,0.0461737207326798
19,0.0457771347719394
20,0.045801317457842
21,0.0461886854705501
22,0.046424131268551
23,0.0458204799773524
24,0.045949221306698
25,0.0459347782862506
26,0.0459468609370511
27,0.0460972092416422
28,0.045990820140301
29,0.0461177666820226
30,0.0461185065000026


==> data/trusted-min-99.csv <==
1,0.133716681707315
2,0.0420075483695426
3,0.0420250657064096
4,0.0419063755148378
5,0.0417899015159432
6,0.041978971487584
7,0.0417354830417843
8,0.0415115911266191
9,0.0415098039614026
10,0.0416123560671086
11,0.041520496160124
12,0.0416528035392968
13,0.0412866991537038
14,0.0415513784332377
15,0.0416320261256515
16,0.0414326056104068
17,0.0415121427669847
18,0.0414813917584161
19,0.0413350069692091
20,0.0412795483488983
21,0.0415167342992161
22,0.0415630600358924
23,0.0412330818781806
24,0.0413430109234193
25,0.0413233470651519
26,0.0413779845708993
27,0.0414413113855488
28,0.0411759101444372
29,0.0413639629259228
30,0.0414166308738345


==> data/trusted-pr-85.csv <==
1,0.0387667946005577
2,0.0387667946005577
3,0.0387667946005577
4,0.0387667946005577
5,0.0387667946005577
6,0.0387667946005577
7,0.0387667946005577
8,0.0387667946005577
9,0.0387667946005577
10,0.0387667946005577
11,0.0387667946005577
12,0.0387667946005577
13,0.0387667946005577
14,0.0387667946005577
15,0.0387667946005577
16,0.0387667946005577
17,0.0387667946005577
18,0.0387667946005577
19,0.0387667946005577
20,0.0387667946005577
21,0.0387667946005577
22,0.0387667946005577
23,0.0387667946005577
24,0.0387667946005577
25,0.0387667946005577
26,0.0387667946005577
27,0.0387667946005577
28,0.0387667946005577
29,0.0387667946005577
30,0.0387667946005577


==> data/trusted-pr-99.csv <==
1,0.0347514008792363
2,0.0347514008792363
3,0.0347514008792363
4,0.0347514008792363
5,0.0347514008792363
6,0.0347514008792363
7,0.0347514008792363
8,0.0347514008792363
9,0.0347514008792363
10,0.0347514008792363
11,0.0347514008792363
12,0.0347514008792363
13,0.0347514008792363
14,0.0347514008792363
15,0.0347514008792363
16,0.0347514008792363
17,0.0347514008792363
18,0.0347514008792363
19,0.0347514008792363
20,0.0347514008792363
21,0.0347514008792363
22,0.0347514008792363
23,0.0347514008792363
24,0.0347514008792363
25,0.0347514008792363
26,0.0347514008792363
27,0.0347514008792363
28,0.0347514008792363
29,0.0347514008792363
30,0.0347514008792363

